How Deep Is the Ocean? Exploring the phase structure of water-rich sub-Neptunes

Understanding the internal structures of planets with a large H$_2$O component is important for the characterisation of sub-Neptune planets. The finding that the mini-Neptune K2-18b could host a liquid water ocean beneath a mostly hydrogen envelope motivates a detailed examination of the phase structures of water-rich planets. To this end, we present new internal structure models for super-Earths and mini-Neptunes that enable detailed characterisation of a planet's water component. We use our models to explore the possible phase structures of water worlds and find that a diverse range of interiors are possible, from oceans sandwiched between two layers of ice to supercritical interiors beneath steam atmospheres. We determine how the bulk properties and surface conditions of a water world affect its ocean depth, finding that oceans can be up to hundreds of times deeper than on Earth. For example, a planet with a 300 K surface can possess H$_2$O oceans with depths from 30-500 km, depending on its mass and composition. We also constrain the region of mass-radius space in which planets with H/He envelopes could host liquid H$_2$O, noting that the liquid phase can persist at temperatures up to 647 K at high pressures of $218$-$7\times10^4$ bar. Such H/He envelopes could contribute significantly to the planet radius while retaining liquid water at the surface, depending on the planet mass and temperature profile. Our findings highlight the exciting possibility that habitable conditions may be present on planets much larger than Earth.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> response.txt <==
Comments to the Author
COMMENT: The authors should specifically point out where assumptions are unphysical. For example, nowhere in the paper is it explained, or referenced to a planetary evolution model, that a planet can have an interior energy associated with 10K. An isothermal atmosphere down to 100 bar? The authors need to go through each range and if needed add a statement in the paper or revise the model input ranges.

RESPONSE: We thank the reviewer for this comment, and we now clarify that the assumptions made in this paper are physically motivated. We have added a new paragraph to section 2.4 to justify our range of Tint. The lower bound of 10K is motivated by evolutionary models (see e.g. Fig. 5 of Lopez & Fortney 2014). The range of atmospheric temperature profiles used in this work comes from direct comparison with self-consistent atmospheric models for mini-Neptunes (see Fig. 6).
